The debt aversion survey module: An experimentally validated tool to measure individual debt aversion

We develop an experimentally validated, short and easy-to-use survey module for measuring individual debt aversion. To this end, we first estimate debt aversion on an individual level, using choice data from Meissner and Albrecht (2022). This data also contains responses to a large set of debt aversion survey items, consisting of existing items from the literature and novel items developed for this study. Out of these, we identify a survey module comprising two qualitative survey items to best predict debt aversion in the incentivized experiment.

==> DSM_(arxiv)/RESULTS/survey_module_selection.csv <==
"","n_tuple","r.squared.1","adj.r.squared.1","AIC.1","BIC.1","MSPE_k2_rd1.1","MSPE_k5_rd1.1","MSPE_k10_rd1.1","MSPE_k2_rd100.1","MSPE_k5_rd100.1","MSPE_k10_rd100.1","MAE_k5_rd100.1","MAE_k10_rd100.1","r.squared.2","adj.r.squared.2","AIC.2","BIC.2","MSPE_k2_rd1.2","MSPE_k5_rd1.2","MSPE_k10_rd1.2","MSPE_k2_rd100.2","MSPE_k5_rd100.2","MSPE_k10_rd100.2","MAE_k5_rd100.2","MAE_k10_rd100.2","r.squared.3","adj.r.squared.3","AIC.3","BIC.3","MSPE_k2_rd1.3","MSPE_k5_rd1.3","MSPE_k10_rd1.3","MSPE_k2_rd100.3","MSPE_k5_rd100.3","MSPE_k10_rd100.3","MAE_k5_rd100.3","MAE_k10_rd100.3","r.squared.4","adj.r.squared.4","AIC.4","BIC.4","MSPE_k2_rd1.4","MSPE_k5_rd1.4","MSPE_k10_rd1.4","MSPE_k2_rd100.4","MSPE_k5_rd100.4","MSPE_k10_rd100.4","MAE_k5_rd100.4","MAE_k10_rd100.4","r.squared.5","adj.r.squared.5","AIC.5","BIC.5","MSPE_k2_rd1.5","MSPE_k5_rd1.5","MSPE_k10_rd1.5","MSPE_k2_rd100.5","MSPE_k5_rd100.5","MSPE_k10_rd100.5","MAE_k5_rd100.5","MAE_k10_rd100.5"
"1",1,0.0568185601722035,0.0467847150676524,-652.18493836552,-647.056241982584,0.0012089236051956,0.00117897214904682,0.00110087561309428,0.00115649694846389,0.0011211700116879,0.00111907295649274,0.027315356466769,0.0272786203271064,0.055190869276236,0.0451397083110895,-652.019409610065,-646.890713227129,0.00135403299961042,0.00117583089272474,0.00110185554239028,0.00114767625321643,0.00112281960703496,0.00112146792404278,0.0277660840929261,0.0277271361996871,0.0349002175236374,0.0246331985611228,-649.979547034066,-644.85085065113,0.00118118956439332,0.00122777127619656,0.00112605887311644,0.0011793682554552,0.00115072024206119,0.0011465294831685,0.0272755695639468,0.0271880163092761,0.0200802970954754,0.0096556194050017,-648.51659007669,-643.387893693755,0.00120666547163104,0.0012998761787298,0.00115035388123287,0.00120451236155159,0.00117225377940783,0.00116836078713855,0.027605238953132,0.0275634888448476,0.0150951784820051,0.00461746761479231,-648.029449970436,-642.9007535875,0.00130835182597677,0.00121584087102428,0.00115561501774389,0.00121417885081366,0.00117409279874532,0.00116925421955399,0.0279293423293484,0.0278637991323096
"6",2,0.0944586144584295,0.0749846061672129,-654.094604629132,-646.401560054728,0.00139968363555582,0.0011559429190901,0.00107200812045188,0.00113874317422712,0.00110130382398824,0.00109987135716829,0.0272340008020383,0.0271929261536132,0.0842568007153265,0.0645633985801722,-653.019117172998,-645.326072598594,0.00118117644936277,0.00122876505112258,0.00108829935009851,0.0011561710658151,0.00111517510232504,0.00110998959264374,0.026807697851774,0.0267831796532182,0.0739863353421755,0.0540720629839427,-651.948427642332,-644.255383067928,0.00134372652683461,0.00121531883018824,0.00110176201489087,0.00115495298245721,0.00112693393310304,0.00112305093239808,0.0274011375690605,0.0273869505237352,0.0730513127607634,0.0531169323900271,-651.851542591923,-644.15849801752,0.0013211802542024,0.00121433064658194,0.00111030227339036,0.00116969286982251,0.00114160573492245,0.00114049644907392,0.0275696314578868,0.0275536149751604,0.0712450738287261,0.0512718496099891,-651.664660386186,-643.971615811782,0.00158161194005688,0.00117750340293527,0.00111626874444357,0.0011706283575873,0.00113397582442017,0.00113095914680363,0.0280708043099256,0.02805227753893
"11",3,0.116140322671512,0.0873188114542786,-654.421132653841,-644.16373988797,0.00160504319857336,0.00114333405815265,0.00107888371039379,0.00115740991726602,0.00110517025375271,0.00110255228350459,0.0273833822251707,0.0273437654077668,0.115337517575113,0.0864898279308234,-654.333975934743,-644.076583168872,0.00137889893122035,0.0012278073795235,0.00106826846333416,0.00114431424072736,0.00110287415981016,0.00109759934644479,0.0266575788982285,0.0265867561172866,0.109888370838047,0.0808629916262446,-653.744470231281,-643.48707746541,0.00112944986044853,0.00124687116351979,0.00109270812284909,0.00117109629645055,0.00113396616475288,0.00112550124478482,0.0265504085275907,0.0264998839546731,0.109850256345101,0.0808236342693982,-653.740359608673,-643.482966842802,0.00141912197019687,0.00118930066799069,0.00108983710545172,0.00118834665230004,0.001131859452215,0.00112382640964266,0.0277717413144635,0.0277025783179256,0.10824099120866,0.0791618930958994,-653.566961846428,-643.309569080557,0.001403776835992,0.0011449314904175,0.00106746376320899,0.00115385474834741,0.00110365403304948,0.001102487033041,0.0273544254014522,0.0273614628131169
"16",4,0.146854666298765,0.109353772509699,-655.816499199726,-642.994758242387,0.00131392420163657,0.00123206411387491,0.00106058347340538,0.00115120901307898,0.00110853685177488,0.00110188465362166,0.0263718108490445,0.0263042066278713,0.139951148488063,0.10214680336666,-655.042808391386,-642.221067434047,0.0015556820602441,0.00122174495817013,0.00107166283248299,0.00115920157880007,0.00110219657762724,0.0010947026387514,0.0266083289442372,0.0265027348116158,0.13050431884001,0.092284728459351,-653.994087588933,-641.172346631593,0.00138246760120494,0.00119618433003391,0.00106168198154517,0.00115749490633282,0.0011036286625485,0.0010971892110909,0.026662575454239,0.0266054631328326,0.130483378005259,0.0922628671483467,-653.99177556373,-641.170034606391,0.00126267265125138,0.00127886707914089,0.00108644317497126,0.00116632294791321,0.00112808364234383,0.00112197154654689,0.0261517532129335,0.0260760152103211,0.129871699667014,0.0916243018501798,-653.92426624371,-641.102525286371,0.0016421301471454,0.0011862037146736,0.00109874497160945,0.00120873705238673,0.00114084628236009,0.0011320609479459,0.0279694791578281,0.0278874475511591
"21",5,0.166211739821105,0.119890169811166,-656.019740193394,-640.633651044587,0.00134102340094251,0.00129901079659751,0.00111103090935334,0.00120947501432364,0.00115556610520686,0.0011424562618883,0.026881644455536,0.0267520996152584,0.165686981555529,0.119336258308613,-655.959340029684,-640.573250880876,0.0014912847140692,0.00125338898463753,0.00107296718184991,0.00117518522800324,0.00111669724742074,0.00110731776882988,0.0264824277168692,0.0263503553191878,0.164099817380444,0.117660918346025,-655.776886907441,-640.390797758634,0.00131890070059179,0.00120758636890318,0.00105167066982052,0.00116095638742822,0.00110407380820402,0.00109611803351542,0.0265320615226489,0.0264645812620079,0.15556869346284,0.108655843099664,-654.802085282474,-639.415996133667,0.00134718510919665,0.00125961771219197,0.00107804601316012,0.00118220884078064,0.00112809651776964,0.00111973136961166,0.0265105338710208,0.0264055367409468,0.155070033914117,0.10812948024268,-654.745411415441,-639.359322266634,0.00134342302724607,0.00123912547146138,0.00107890137618798,0.00118655290368235,0.00112226428559678,0.00111465749324425,0.026494174595436,0.0264266286377834
"26",6,0.187284897933065,0.132495115771249,-656.477231259828,-638.526793919553,0.00135887890934125,0.00127949271982937,0.00110415794634446,0.00121249807858157,0.00114638740973984,0.00113150186746704,0.0270268549188344,0.0269025240612995,0.18252539726881,0.127414749893673,-655.916666608145,-637.96622926787,0.00155079638425871,0.00132377821922639,0.00112975787201827,0.00124099466868389,0.00117239922683266,0.00115750385751493,0.0270987333753223,0.0269560720310782,0.182197558538412,0.127064809675833,-655.878174636828,-637.927737296553,0.00135057929591363,0.00119518404621785,0.00104870649296538,0.00118161146573118,0.00110404273520312,0.0010962985362671,0.026418826679577,0.0263427288958639,0.18028342917699,0.125021637885551,-655.653741819852,-637.703304479577,0.00134051576475172,0.00126244429996007,0.00111171404413916,0.00120561285511348,0.00113177578314346,0.00112360256893418,0.0264660501884992,0.0263511155073738,0.17925403984423,0.123922851519122,-655.53326191001,-637.582824569735,0.00154435269955917,0.00125572861782923,0.00108178441637566,0.00120532606314054,0.00112162180274923,0.00111081620061449,0.0265533701575416,0.0263913774901511
"31",7,0.201884610197323,0.138398158735746,-656.217464964628,-635.702679432885,0.00154834693050413,0.00127219971825198,0.0011231013541247,0.00122915475984237,0.00113482004448668,0.00112309241991735,0.0264950075119157,0.0263383452097924,0.200408022398105,0.136804115088864,-656.040020118375,-635.525234586632,0.00133554366531612,0.00123111914803862,0.00110433249895218,0.00121165332771325,0.00112734975403392,0.00111763911556406,0.0264508933337386,0.0263034882273558,0.197887458169715,0.134083051433215,-655.737874044943,-635.2230885132,0.00138025489415233,0.0012608169838443,0.00110048857105713,0.00123565252224125,0.00115155758099015,0.00113665725819157,0.0270253876223218,0.0268783503155502,0.195872352588051,0.1319076533621,-655.497000682883,-634.98221515114,0.00134951922984731,0.00129604605945964,0.00110035514552537,0.00123536749409581,0.00116292464615209,0.00114367756017805,0.0273195649893851,0.0271503883278589,0.195368432732621,0.131363648972716,-655.436859541484,-634.922074009741,0.00152592993099747,0.00132666431083612,0.00113816011428675,0.00125634588312648,0.00118010190227262,0.00116856689485773,0.0267136629875384,0.026583478128422
"36",8,0.21416578444826,0.14190516692626,-655.706169341054,-632.627035617843,0.00139554380457494,0.00125061412767988,0.0010935395606332,0.00124545176051672,0.00114813559277368,0.00113420389854516,0.0269692610258286,0.0267876208089352,0.21331382121593,0.14097486224728,-655.602147188336,-632.523013465125,0.00152078078859318,0.00128226327624924,0.00113976223837136,0.00124640274363528,0.00114693379152008,0.0011358568681758,0.0262773018923895,0.0261374659784923,0.213082248356288,0.140721995331579,-655.573892308875,-632.494758585665,0.00135440632549861,0.00127830238090527,0.00114299906863836,0.00125768886340924,0.00116688466281293,0.00115132193946383,0.0268982190825851,0.0266755998320171,0.210064636751137,0.137426902199517,-655.20646294593,-632.127329222719,0.00159976807856919,0.00131784955959914,0.0011650149342122,0.00128585310733365,0.00118381618207648,0.00116794746424438,0.026898886854364,0.0266679403951628,0.209583186947478,0.136901181149545,-655.147970689236,-632.068836966026,0.00157481156833803,0.0012614640812751,0.00113659009924034,0.0012644508965666,0.00116392743333102,0.00115094460993529,0.0268165319781269,0.0266566039764162
"41",9,0.22404928533275,0.142845140774549,-654.921226206913,-629.277744292234,0.00136834736669323,0.00128470783876253,0.00113891498384796,0.00129535206193509,0.00118834317202009,0.00116815701202455,0.0273145860751675,0.0270233563868594,0.222147294511338,0.14074410440206,-654.68620135411,-629.042719439432,0.00135061503040009,0.00128141031467668,0.00113564646951583,0.00127973753883166,0.00117806567793252,0.0011587495075244,0.0270990751457182,0.0268637790331798,0.221577996042879,0.140115228186901,-654.615966124972,-628.972484210294,0.00157198975999584,0.00133048152045289,0.0011753129210421,0.00130339235060929,0.00119527815845278,0.0011807196284868,0.0266548456518816,0.0264381235291677,0.221333033366992,0.139844629882142,-654.58576050728,-628.942278592601,0.00137452680434008,0.00124859761474661,0.00109097611616125,0.00127400869463339,0.00116550158717086,0.00114893813376131,0.0270304257559477,0.0268048728499296,0.220543836004746,0.138972842098266,-654.488511513583,-628.845029598905,0.0016664593311768,0.00127620666208325,0.00112732875909336,0.00130188173679976,0.00118740843994173,0.00116961159470627,0.0273535335530634,0.0271293699082965
"46",10,0.231452691694835,0.141035361305992,-653.841567241555,-625.633737135408,0.00135078756834434,0.0012832945588923,0.00113551840644882,0.0013211897023553,0.00120370396640829,0.0011800201728344,0.0274653302036336,0.0271344171961822,0.230298955534805,0.139745891480077,-653.697560986736,-625.48973088059,0.00135089941821163,0.00128852185446279,0.00116456867351932,0.00132309454808972,0.00120654502565579,0.00118673851148519,0.0272849847952684,0.0269947483509643,0.229834087961907,0.139226333604485,-653.639598461901,-625.431768355755,0.00165603488900445,0.00127627209497282,0.00115078844730302,0.00132199431165457,0.00120073304207624,0.00118391412299862,0.0271858745635539,0.0269664222661321,0.229341514756189,0.138675810609858,-653.578219592975,-625.370389486829,0.00159713110691722,0.00131852838234317,0.00119343155380818,0.00133908348738265,0.00122277985861395,0.00120696108430457,0.0270516220287622,0.0268087637773444,0.2285988383872,0.1378457605504,-653.485749840484,-625.277919734338,0.00164203361231066,0.00130579510815215,0.00117356805549695,0.00135794991767565,0.00123415476048584,0.00121105482570268,0.0277209806946612,0.0274099968501673
"51",11,0.237862096748681,0.138058323703865,-652.645529384336,-621.873351086722,0.00162274342224862,0.00130737531949376,0.00119221543423194,0.00137868915746356,0.0012470452179708,0.00122569033114692,0.0275443364770809,0.0272496125192993,0.236996997042109,0.137079937130956,-652.536621964176,-621.764443666562,0.00133857678936355,0.00129068361080719,0.00116218930724139,0.00135399676832739,0.00122467086079718,0.00120035170202821,0.0274095916772088,0.0270948672875144,0.235992342844242,0.135943721073845,-652.410300885443,-621.638122587829,0.00139794179782642,0.00131948861661739,0.00114539574740959,0.00137092282072517,0.00121812412253752,0.00119022198483009,0.0278420542505479,0.0274781829512641,0.235494359538895,0.135380525668988,-652.347748077981,-621.575569780367,0.00158919515015089,0.00131962245459506,0.00119521922574606,0.00137124277997412,0.00123856170079647,0.00121875789948557,0.0272822212774597,0.0270258890641189,0.23488168671869,0.134687621884232,-652.270844740084,-621.49866644247,0.00162487578145083,0.00130226970062401,0.00117189907671985,0.00138888015016792,0.00125000460361461,0.00122371641697218,0.0278976662135443,0.0275494316803496
"56",12,0.243007204957297,0.13356246350534,-651.295812177264,-617.959285688182,0.00161421786077563,0.00130725350521675,0.00119506498767891,0.00141429440466577,0.00126575218308767,0.00124048115697382,0.02770976764792,0.0273908854962529,0.242156919393636,0.132589245089101,-651.188041528316,-617.851515039234,0.00168014185192444,0.00135862624348742,0.00120034314318785,0.0014260635526897,0.00126045897298858,0.00123431227388205,0.0279523824395898,0.0276044107819398,0.24084610186853,0.131088911777233,-651.022136763188,-617.685610274106,0.00163673130145871,0.00136300501529736,0.00119429699195284,0.00141580102123127,0.00125063578380035,0.00122598334627724,0.0277427665863105,0.0274614482998913,0.240493228704287,0.130685020806111,-650.977524000035,-617.640997510953,0.00138996936560041,0.00133680106709262,0.00117574677501037,0.0014070276711566,0.00124129959305949,0.00121251952615359,0.0278427647260801,0.0274915101406622,0.240422950433136,0.130604581821059,-650.968641390738,-617.632114901656,0.00166573498303407,0.00134007674385,0.00117632210737428,0.0014357882398283,0.00126232854394267,0.00123099581952126,0.0282894735851201,0.0279063255605516
"61",13,0.247402247211798,0.128087969330741,-649.854805142829,-613.953930462279,0.00167158467311975,0.00135397224957024,0.00120312103268782,0.0014645765360178,0.00128025485281501,0.00124978136445043,0.028166123483076,0.0278139782046388,0.243863141853633,0.123987786293843,-649.40442144368,-613.50354676313,0.00174973383224226,0.00139001470984918,0.00257208423051632,0.00454184280842181,0.00315195967568932,0.00325850626595646,0.0318919462483247,0.0319460843046988,0.2437972709595,0.123911472453079,-649.396058763903,-613.495184083353,0.00171855616689013,0.00138676879465959,0.00306859530675514,0.00481455676538156,0.0035870921281274,0.00368761582195157,0.0325996032736331,0.0326054551528013,0.243574142872854,0.123652970401477,-649.367736812739,-613.46686213219,0.00161285770584635,0.00136295044150375,0.00121935370632898,0.00148469396211526,0.00130779029298184,0.00127782137907296,0.0281683821432561,0.0278037183320886,0.243466644544741,0.123528429655493,-649.354094885805,-613.453220205255,0.00212986133749772,0.00142652161124778,0.00280343636957196,0.00488374274280901,0.00347332637615031,0.0035620785976362,0.032033470582899,0.0320864148769795
"66",14,0.249628842931468,0.119935062697401,-648.139246616054,-609.674023744037,0.00170236893186849,0.00139909299637384,0.00273532771940662,0.0048478542145347,0.00336391578678654,0.00345951449537903,0.0322965015128669,0.0323307837119856,0.247752857129442,0.117734832435766,-647.899538726735,-609.434315854718,0.00167219154097555,0.00144925036176008,0.0012291822216038,0.00153982553300211,0.00132630435411976,0.00128929402022875,0.0286460594640717,0.02824052054736,0.247419225122861,0.117343535637923,-647.856970838701,-609.391747966684,0.00167179652054055,0.00135463663945846,0.00122753027730914,0.00153015912326384,0.00130713579160922,0.00127486527966028,0.0285136803785364,0.0281472671351466,0.245340032953424,0.114904976920682,-647.592112585703,-609.126889713686,0.00170008546742456,0.00137400892777384,0.00251715813357122,0.00466962228573759,0.00314781284405564,0.00321754756806374,0.0322636699293982,0.0322419160621568,0.244962286957395,0.114461941493241,-647.544071687378,-609.078848815361,0.00141889299116322,0.0015036893032959,0.00258548282561714,0.00481975284182033,0.00325068041116831,0.0033294452987924,0.0322663547792427,0.0322574962057406
"71",15,0.250527709297952,0.110001654791317,-646.254313534061,-605.224742470576,0.00170886606299919,0.00157303759451204,0.00279275480108715,0.00506660251709211,0.00341714479067742,0.00352418336256055,0.0327596176617455,0.0327773629794353,0.24987098708641,0.109221797165111,-646.170230736605,-605.140659673119,0.00166537654263306,0.0013858621416941,0.00268875674134421,0.00506097204741614,0.00340459011861625,0.00346280797763545,0.0326949768459009,0.0326560380862003,0.247752874323245,0.106706538258853,-645.899540920968,-604.869969857482,0.00169888723887811,0.0014539383274888,0.00125381375977114,0.00161548940964986,0.00135752979447776,0.00131799007337414,0.0290116547080147,0.0285825987850555,0.245790289262228,0.104375968498896,-645.649406608593,-604.619835545108,0.00172049753956573,0.00152323937072203,0.00256369931245983,0.00491519647061967,0.0032141333343272,0.00328503855940803,0.0327538022396206,0.0326891131629148,0.244976209591533,0.103409248889945,-645.545841910477,-604.516270846992,0.00149668643447433,0.00153169381615696,0.00259361110002409,0.00514301443250507,0.00334593598550806,0.0033942093170821,0.0326738821935185,0.0325985756983886


==> RESULTS/survey_module_selection.csv <==
"","n_tuple","r.squared.1","adj.r.squared.1","AIC.1","BIC.1","MSPE_k2_rd1.1","MSPE_k5_rd1.1","MSPE_k10_rd1.1","MSPE_k2_rd100.1","MSPE_k5_rd100.1","MSPE_k10_rd100.1","MAE_k5_rd100.1","MAE_k10_rd100.1","r.squared.2","adj.r.squared.2","AIC.2","BIC.2","MSPE_k2_rd1.2","MSPE_k5_rd1.2","MSPE_k10_rd1.2","MSPE_k2_rd100.2","MSPE_k5_rd100.2","MSPE_k10_rd100.2","MAE_k5_rd100.2","MAE_k10_rd100.2","r.squared.3","adj.r.squared.3","AIC.3","BIC.3","MSPE_k2_rd1.3","MSPE_k5_rd1.3","MSPE_k10_rd1.3","MSPE_k2_rd100.3","MSPE_k5_rd100.3","MSPE_k10_rd100.3","MAE_k5_rd100.3","MAE_k10_rd100.3","r.squared.4","adj.r.squared.4","AIC.4","BIC.4","MSPE_k2_rd1.4","MSPE_k5_rd1.4","MSPE_k10_rd1.4","MSPE_k2_rd100.4","MSPE_k5_rd100.4","MSPE_k10_rd100.4","MAE_k5_rd100.4","MAE_k10_rd100.4","r.squared.5","adj.r.squared.5","AIC.5","BIC.5","MSPE_k2_rd1.5","MSPE_k5_rd1.5","MSPE_k10_rd1.5","MSPE_k2_rd100.5","MSPE_k5_rd100.5","MSPE_k10_rd100.5","MAE_k5_rd100.5","MAE_k10_rd100.5"
"1",1,0.0568185601722035,0.0467847150676524,-652.18493836552,-647.056241982584,0.0012089236051956,0.00117897214904682,0.00110087561309428,0.00115649694846389,0.0011211700116879,0.00111907295649274,0.027315356466769,0.0272786203271064,0.055190869276236,0.0451397083110895,-652.019409610065,-646.890713227129,0.00135403299961042,0.00117583089272474,0.00110185554239028,0.00114767625321643,0.00112281960703496,0.00112146792404278,0.0277660840929261,0.0277271361996871,0.0349002175236374,0.0246331985611228,-649.979547034066,-644.85085065113,0.00118118956439332,0.00122777127619656,0.00112605887311644,0.0011793682554552,0.00115072024206119,0.0011465294831685,0.0272755695639468,0.0271880163092761,0.0200802970954754,0.0096556194050017,-648.51659007669,-643.387893693755,0.00120666547163104,0.0012998761787298,0.00115035388123287,0.00120451236155159,0.00117225377940783,0.00116836078713855,0.027605238953132,0.0275634888448476,0.0150951784820051,0.00461746761479231,-648.029449970436,-642.9007535875,0.00130835182597677,0.00121584087102428,0.00115561501774389,0.00121417885081366,0.00117409279874532,0.00116925421955399,0.0279293423293484,0.0278637991323096
"6",2,0.0944586144584295,0.0749846061672129,-654.094604629132,-646.401560054728,0.00139968363555582,0.0011559429190901,0.00107200812045188,0.00113874317422712,0.00110130382398824,0.00109987135716829,0.0272340008020383,0.0271929261536132,0.0842568007153265,0.0645633985801722,-653.019117172998,-645.326072598594,0.00118117644936277,0.00122876505112258,0.00108829935009851,0.0011561710658151,0.00111517510232504,0.00110998959264374,0.026807697851774,0.0267831796532182,0.0739863353421755,0.0540720629839427,-651.948427642332,-644.255383067928,0.00134372652683461,0.00121531883018824,0.00110176201489087,0.00115495298245721,0.00112693393310304,0.00112305093239808,0.0274011375690605,0.0273869505237352,0.0730513127607634,0.0531169323900271,-651.851542591923,-644.15849801752,0.0013211802542024,0.00121433064658194,0.00111030227339036,0.00116969286982251,0.00114160573492245,0.00114049644907392,0.0275696314578868,0.0275536149751604,0.0712450738287261,0.0512718496099891,-651.664660386186,-643.971615811782,0.00158161194005688,0.00117750340293527,0.00111626874444357,0.0011706283575873,0.00113397582442017,0.00113095914680363,0.0280708043099256,0.02805227753893
"11",3,0.116140322671512,0.0873188114542786,-654.421132653841,-644.16373988797,0.00160504319857336,0.00114333405815265,0.00107888371039379,0.00115740991726602,0.00110517025375271,0.00110255228350459,0.0273833822251707,0.0273437654077668,0.115337517575113,0.0864898279308234,-654.333975934743,-644.076583168872,0.00137889893122035,0.0012278073795235,0.00106826846333416,0.00114431424072736,0.00110287415981016,0.00109759934644479,0.0266575788982285,0.0265867561172866,0.109888370838047,0.0808629916262446,-653.744470231281,-643.48707746541,0.00112944986044853,0.00124687116351979,0.00109270812284909,0.00117109629645055,0.00113396616475288,0.00112550124478482,0.0265504085275907,0.0264998839546731,0.109850256345101,0.0808236342693982,-653.740359608673,-643.482966842802,0.00141912197019687,0.00118930066799069,0.00108983710545172,0.00118834665230004,0.001131859452215,0.00112382640964266,0.0277717413144635,0.0277025783179256,0.10824099120866,0.0791618930958994,-653.566961846428,-643.309569080557,0.001403776835992,0.0011449314904175,0.00106746376320899,0.00115385474834741,0.00110365403304948,0.001102487033041,0.0273544254014522,0.0273614628131169
"16",4,0.146854666298765,0.109353772509699,-655.816499199726,-642.994758242387,0.00131392420163657,0.00123206411387491,0.00106058347340538,0.00115120901307898,0.00110853685177488,0.00110188465362166,0.0263718108490445,0.0263042066278713,0.139951148488063,0.10214680336666,-655.042808391386,-642.221067434047,0.0015556820602441,0.00122174495817013,0.00107166283248299,0.00115920157880007,0.00110219657762724,0.0010947026387514,0.0266083289442372,0.0265027348116158,0.13050431884001,0.092284728459351,-653.994087588933,-641.172346631593,0.00138246760120494,0.00119618433003391,0.00106168198154517,0.00115749490633282,0.0011036286625485,0.0010971892110909,0.026662575454239,0.0266054631328326,0.130483378005259,0.0922628671483467,-653.99177556373,-641.170034606391,0.00126267265125138,0.00127886707914089,0.00108644317497126,0.00116632294791321,0.00112808364234383,0.00112197154654689,0.0261517532129335,0.0260760152103211,0.129871699667014,0.0916243018501798,-653.92426624371,-641.102525286371,0.0016421301471454,0.0011862037146736,0.00109874497160945,0.00120873705238673,0.00114084628236009,0.0011320609479459,0.0279694791578281,0.0278874475511591
"21",5,0.166211739821105,0.119890169811166,-656.019740193394,-640.633651044587,0.00134102340094251,0.00129901079659751,0.00111103090935334,0.00120947501432364,0.00115556610520686,0.0011424562618883,0.026881644455536,0.0267520996152584,0.165686981555529,0.119336258308613,-655.959340029684,-640.573250880876,0.0014912847140692,0.00125338898463753,0.00107296718184991,0.00117518522800324,0.00111669724742074,0.00110731776882988,0.0264824277168692,0.0263503553191878,0.164099817380444,0.117660918346025,-655.776886907441,-640.390797758634,0.00131890070059179,0.00120758636890318,0.00105167066982052,0.00116095638742822,0.00110407380820402,0.00109611803351542,0.0265320615226489,0.0264645812620079,0.15556869346284,0.108655843099664,-654.802085282474,-639.415996133667,0.00134718510919665,0.00125961771219197,0.00107804601316012,0.00118220884078064,0.00112809651776964,0.00111973136961166,0.0265105338710208,0.0264055367409468,0.155070033914117,0.10812948024268,-654.745411415441,-639.359322266634,0.00134342302724607,0.00123912547146138,0.00107890137618798,0.00118655290368235,0.00112226428559678,0.00111465749324425,0.026494174595436,0.0264266286377834
"26",6,0.187284897933065,0.132495115771249,-656.477231259828,-638.526793919553,0.00135887890934125,0.00127949271982937,0.00110415794634446,0.00121249807858157,0.00114638740973984,0.00113150186746704,0.0270268549188344,0.0269025240612995,0.18252539726881,0.127414749893673,-655.916666608145,-637.96622926787,0.00155079638425871,0.00132377821922639,0.00112975787201827,0.00124099466868389,0.00117239922683266,0.00115750385751493,0.0270987333753223,0.0269560720310782,0.182197558538412,0.127064809675833,-655.878174636828,-637.927737296553,0.00135057929591363,0.00119518404621785,0.00104870649296538,0.00118161146573118,0.00110404273520312,0.0010962985362671,0.026418826679577,0.0263427288958639,0.18028342917699,0.125021637885551,-655.653741819852,-637.703304479577,0.00134051576475172,0.00126244429996007,0.00111171404413916,0.00120561285511348,0.00113177578314346,0.00112360256893418,0.0264660501884992,0.0263511155073738,0.17925403984423,0.123922851519122,-655.53326191001,-637.582824569735,0.00154435269955917,0.00125572861782923,0.00108178441637566,0.00120532606314054,0.00112162180274923,0.00111081620061449,0.0265533701575416,0.0263913774901511
"31",7,0.201884610197323,0.138398158735746,-656.217464964628,-635.702679432885,0.00154834693050413,0.00127219971825198,0.0011231013541247,0.00122915475984237,0.00113482004448668,0.00112309241991735,0.0264950075119157,0.0263383452097924,0.200408022398105,0.136804115088864,-656.040020118375,-635.525234586632,0.00133554366531612,0.00123111914803862,0.00110433249895218,0.00121165332771325,0.00112734975403392,0.00111763911556406,0.0264508933337386,0.0263034882273558,0.197887458169715,0.134083051433215,-655.737874044943,-635.2230885132,0.00138025489415233,0.0012608169838443,0.00110048857105713,0.00123565252224125,0.00115155758099015,0.00113665725819157,0.0270253876223218,0.0268783503155502,0.195872352588051,0.1319076533621,-655.497000682883,-634.98221515114,0.00134951922984731,0.00129604605945964,0.00110035514552537,0.00123536749409581,0.00116292464615209,0.00114367756017805,0.0273195649893851,0.0271503883278589,0.195368432732621,0.131363648972716,-655.436859541484,-634.922074009741,0.00152592993099747,0.00132666431083612,0.00113816011428675,0.00125634588312648,0.00118010190227262,0.00116856689485773,0.0267136629875384,0.026583478128422
"36",8,0.21416578444826,0.14190516692626,-655.706169341054,-632.627035617843,0.00139554380457494,0.00125061412767988,0.0010935395606332,0.00124545176051672,0.00114813559277368,0.00113420389854516,0.0269692610258286,0.0267876208089352,0.21331382121593,0.14097486224728,-655.602147188336,-632.523013465125,0.00152078078859318,0.00128226327624924,0.00113976223837136,0.00124640274363528,0.00114693379152008,0.0011358568681758,0.0262773018923895,0.0261374659784923,0.213082248356288,0.140721995331579,-655.573892308875,-632.494758585665,0.00135440632549861,0.00127830238090527,0.00114299906863836,0.00125768886340924,0.00116688466281293,0.00115132193946383,0.0268982190825851,0.0266755998320171,0.210064636751137,0.137426902199517,-655.20646294593,-632.127329222719,0.00159976807856919,0.00131784955959914,0.0011650149342122,0.00128585310733365,0.00118381618207648,0.00116794746424438,0.026898886854364,0.0266679403951628,0.209583186947478,0.136901181149545,-655.147970689236,-632.068836966026,0.00157481156833803,0.0012614640812751,0.00113659009924034,0.0012644508965666,0.00116392743333102,0.00115094460993529,0.0268165319781269,0.0266566039764162
"41",9,0.22404928533275,0.142845140774549,-654.921226206913,-629.277744292234,0.00136834736669323,0.00128470783876253,0.00113891498384796,0.00129535206193509,0.00118834317202009,0.00116815701202455,0.0273145860751675,0.0270233563868594,0.222147294511338,0.14074410440206,-654.68620135411,-629.042719439432,0.00135061503040009,0.00128141031467668,0.00113564646951583,0.00127973753883166,0.00117806567793252,0.0011587495075244,0.0270990751457182,0.0268637790331798,0.221577996042879,0.140115228186901,-654.615966124972,-628.972484210294,0.00157198975999584,0.00133048152045289,0.0011753129210421,0.00130339235060929,0.00119527815845278,0.0011807196284868,0.0266548456518816,0.0264381235291677,0.221333033366992,0.139844629882142,-654.58576050728,-628.942278592601,0.00137452680434008,0.00124859761474661,0.00109097611616125,0.00127400869463339,0.00116550158717086,0.00114893813376131,0.0270304257559477,0.0268048728499296,0.220543836004746,0.138972842098266,-654.488511513583,-628.845029598905,0.0016664593311768,0.00127620666208325,0.00112732875909336,0.00130188173679976,0.00118740843994173,0.00116961159470627,0.0273535335530634,0.0271293699082965
"46",10,0.231452691694835,0.141035361305992,-653.841567241555,-625.633737135408,0.00135078756834434,0.0012832945588923,0.00113551840644882,0.0013211897023553,0.00120370396640829,0.0011800201728344,0.0274653302036336,0.0271344171961822,0.230298955534805,0.139745891480077,-653.697560986736,-625.48973088059,0.00135089941821163,0.00128852185446279,0.00116456867351932,0.00132309454808972,0.00120654502565579,0.00118673851148519,0.0272849847952684,0.0269947483509643,0.229834087961907,0.139226333604485,-653.639598461901,-625.431768355755,0.00165603488900445,0.00127627209497282,0.00115078844730302,0.00132199431165457,0.00120073304207624,0.00118391412299862,0.0271858745635539,0.0269664222661321,0.229341514756189,0.138675810609858,-653.578219592975,-625.370389486829,0.00159713110691722,0.00131852838234317,0.00119343155380818,0.00133908348738265,0.00122277985861395,0.00120696108430457,0.0270516220287622,0.0268087637773444,0.2285988383872,0.1378457605504,-653.485749840484,-625.277919734338,0.00164203361231066,0.00130579510815215,0.00117356805549695,0.00135794991767565,0.00123415476048584,0.00121105482570268,0.0277209806946612,0.0274099968501673
"51",11,0.237862096748681,0.138058323703865,-652.645529384336,-621.873351086722,0.00162274342224862,0.00130737531949376,0.00119221543423194,0.00137868915746356,0.0012470452179708,0.00122569033114692,0.0275443364770809,0.0272496125192993,0.236996997042109,0.137079937130956,-652.536621964176,-621.764443666562,0.00133857678936355,0.00129068361080719,0.00116218930724139,0.00135399676832739,0.00122467086079718,0.00120035170202821,0.0274095916772088,0.0270948672875144,0.235992342844242,0.135943721073845,-652.410300885443,-621.638122587829,0.00139794179782642,0.00131948861661739,0.00114539574740959,0.00137092282072517,0.00121812412253752,0.00119022198483009,0.0278420542505479,0.0274781829512641,0.235494359538895,0.135380525668988,-652.347748077981,-621.575569780367,0.00158919515015089,0.00131962245459506,0.00119521922574606,0.00137124277997412,0.00123856170079647,0.00121875789948557,0.0272822212774597,0.0270258890641189,0.23488168671869,0.134687621884232,-652.270844740084,-621.49866644247,0.00162487578145083,0.00130226970062401,0.00117189907671985,0.00138888015016792,0.00125000460361461,0.00122371641697218,0.0278976662135443,0.0275494316803496
"56",12,0.243007204957297,0.13356246350534,-651.295812177264,-617.959285688182,0.00161421786077563,0.00130725350521675,0.00119506498767891,0.00141429440466577,0.00126575218308767,0.00124048115697382,0.02770976764792,0.0273908854962529,0.242156919393636,0.132589245089101,-651.188041528316,-617.851515039234,0.00168014185192444,0.00135862624348742,0.00120034314318785,0.0014260635526897,0.00126045897298858,0.00123431227388205,0.0279523824395898,0.0276044107819398,0.24084610186853,0.131088911777233,-651.022136763188,-617.685610274106,0.00163673130145871,0.00136300501529736,0.00119429699195284,0.00141580102123127,0.00125063578380035,0.00122598334627724,0.0277427665863105,0.0274614482998913,0.240493228704287,0.130685020806111,-650.977524000035,-617.640997510953,0.00138996936560041,0.00133680106709262,0.00117574677501037,0.0014070276711566,0.00124129959305949,0.00121251952615359,0.0278427647260801,0.0274915101406622,0.240422950433136,0.130604581821059,-650.968641390738,-617.632114901656,0.00166573498303407,0.00134007674385,0.00117632210737428,0.0014357882398283,0.00126232854394267,0.00123099581952126,0.0282894735851201,0.0279063255605516
"61",13,0.247402247211798,0.128087969330741,-649.854805142829,-613.953930462279,0.00167158467311975,0.00135397224957024,0.00120312103268782,0.0014645765360178,0.00128025485281501,0.00124978136445043,0.028166123483076,0.0278139782046388,0.243863141853633,0.123987786293843,-649.40442144368,-613.50354676313,0.00174973383224226,0.00139001470984918,0.00257208423051632,0.00454184280842181,0.00315195967568932,0.00325850626595646,0.0318919462483247,0.0319460843046988,0.2437972709595,0.123911472453079,-649.396058763903,-613.495184083353,0.00171855616689013,0.00138676879465959,0.00306859530675514,0.00481455676538156,0.0035870921281274,0.00368761582195157,0.0325996032736331,0.0326054551528013,0.243574142872854,0.123652970401477,-649.367736812739,-613.46686213219,0.00161285770584635,0.00136295044150375,0.00121935370632898,0.00148469396211526,0.00130779029298184,0.00127782137907296,0.0281683821432561,0.0278037183320886,0.243466644544741,0.123528429655493,-649.354094885805,-613.453220205255,0.00212986133749772,0.00142652161124778,0.00280343636957196,0.00488374274280901,0.00347332637615031,0.0035620785976362,0.032033470582899,0.0320864148769795
"66",14,0.249628842931468,0.119935062697401,-648.139246616054,-609.674023744037,0.00170236893186849,0.00139909299637384,0.00273532771940662,0.0048478542145347,0.00336391578678654,0.00345951449537903,0.0322965015128669,0.0323307837119856,0.247752857129442,0.117734832435766,-647.899538726735,-609.434315854718,0.00167219154097555,0.00144925036176008,0.0012291822216038,0.00153982553300211,0.00132630435411976,0.00128929402022875,0.0286460594640717,0.02824052054736,0.247419225122861,0.117343535637923,-647.856970838701,-609.391747966684,0.00167179652054055,0.00135463663945846,0.00122753027730914,0.00153015912326384,0.00130713579160922,0.00127486527966028,0.0285136803785364,0.0281472671351466,0.245340032953424,0.114904976920682,-647.592112585703,-609.126889713686,0.00170008546742456,0.00137400892777384,0.00251715813357122,0.00466962228573759,0.00314781284405564,0.00321754756806374,0.0322636699293982,0.0322419160621568,0.244962286957395,0.114461941493241,-647.544071687378,-609.078848815361,0.00141889299116322,0.0015036893032959,0.00258548282561714,0.00481975284182033,0.00325068041116831,0.0033294452987924,0.0322663547792427,0.0322574962057406
"71",15,0.250527709297952,0.110001654791317,-646.254313534061,-605.224742470576,0.00170886606299919,0.00157303759451204,0.00279275480108715,0.00506660251709211,0.00341714479067742,0.00352418336256055,0.0327596176617455,0.0327773629794353,0.24987098708641,0.109221797165111,-646.170230736605,-605.140659673119,0.00166537654263306,0.0013858621416941,0.00268875674134421,0.00506097204741614,0.00340459011861625,0.00346280797763545,0.0326949768459009,0.0326560380862003,0.247752874323245,0.106706538258853,-645.899540920968,-604.869969857482,0.00169888723887811,0.0014539383274888,0.00125381375977114,0.00161548940964986,0.00135752979447776,0.00131799007337414,0.0290116547080147,0.0285825987850555,0.245790289262228,0.104375968498896,-645.649406608593,-604.619835545108,0.00172049753956573,0.00152323937072203,0.00256369931245983,0.00491519647061967,0.0032141333343272,0.00328503855940803,0.0327538022396206,0.0326891131629148,0.244976209591533,0.103409248889945,-645.545841910477,-604.516270846992,0.00149668643447433,0.00153169381615696,0.00259361110002409,0.00514301443250507,0.00334593598550806,0.0033942093170821,0.0326738821935185,0.0325985756983886

